Using genotype abundance to improve phylogenetic inference

Modern biological techniques enable very dense genetic sampling of unfolding evolutionary histories, and thus frequently sample some genotypes multiple times. This motivates strategies to incorporate genotype abundance information in phylogenetic inference. In this paper, we synthesize a stochastic process model with standard sequence-based phylogenetic optimality, and show that tree estimation is substantially improved by doing so. Our method is validated with extensive simulations and an experimental single-cell lineage tracing study of germinal center B cell receptor affinity maturation.

==> labelled_tree.fasta.txt <==
>naive abundance=0
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGGAATAAACTTGAGTAC
ATGGGGTACATAAGCTACAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGCCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGATCGGGGACCAAGCTGGAA
ATAAAA
>1 abundance=0
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGGAATAAACTTGAGTAC
ATGGGGTACATAAGCTACAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGCCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq36 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGGAGTAAACTTGAGTAC
ATGGGGTACATAAGCTACATTAATATCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGCCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
TCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
CTAAAA
>24 abundance=0
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGGAATAAACTTGAGTAC
ATGGGGTACATAAACTACAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGCCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>25 abundance=0
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGGAATAAACTTGAGTAC
ATGGGGTACATAAGCTACAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGGAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGCCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>2 abundance=0
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGGAATAAACTTGAGTAC
ATGGGGTACATAAGCTACAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>18 abundance=0
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAAACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGCCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq60 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGGAATAAACTTGAGTAC
ATGGGATACATAAACTACAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGCCTGGTATCAACAGAAACCCGGACAATCTCCTAAA
TCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq32 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGGAATAAACTTGAGTAC
ATGGGGTACATAAACTACAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTAGAATC
TCCATCACTCGAGACACATCCAGGAACCAGTACTACTTACAGTTGACTTCTGTGAATACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGCCTGGAATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTTCCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATTACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq62 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAGATTCCCAGGGAATAAACTTGAGTAC
ATGGGGTATATAAGCTACAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACTTCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTTCTGTGGAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGCCTGGTATCAACAGAAAACAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCACTGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATACAACAGCTATCCTCTCACATTCGGGTCGGGGACCAAGCTGGAA
ATAAAA
>seq29 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTGACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGGAATAAACTTGAGTAC
ATGGGGTACATAAGTTACAGTGGTGGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAATTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGGAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGCCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq3 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGGAATAAACTTGAGTAC
ATGGGGTACATAAGCTACAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTGCTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>12 abundance=0
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGGAATAAACTTGAGTAC
ATGGGGTACATAAGCTACAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGGTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCCCGGGGACCAAGCTGGAA
ATAAAA
>7 abundance=0
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGAAATAAACTTGAGTAC
ATGGGGTACATAAGCTACAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq15 abundance=3
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGGAATAAACTTGAGTAC
ATGGGGTACATAAGCTACAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACATCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq49 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCGGGGAATAAACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACGACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGCCTGGTATCATCAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATGAAA
>13 abundance=0
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGCCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq25 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGGAATAAACTTGAGTAC
ATGGGGTACATAAACTACAGTGGTGACACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAAATCTGTGACTACT
GAGGACACAGCCACATATAACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGGTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCCCGGGGACCAAGCTGGAA
ATAAAA
>seq63 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGGAATAAACTTGAGTAC
ATGGGGTACATAAGCTACAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCAAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAGTTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGCACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GAACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGGTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCCCGGGGACCAAGCTGGAA
ATAAAA
>seq22 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGGAATAAACTTGAGTAC
ATGGGGTACATAAGCTACAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGATACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGGTTCACAGGCAGT
GGATCTGTGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCCCGGGGACCAAGCTGGAA
ATAAAA
>seq30 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGGAATAAACTTGAGTAC
ATGGGGTACATAAGCTACAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGACATCCTACCGGTACAGTGGAGTCCCTGATCGGTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCCCGGGGACCAAGCTGGAA
ATAAAA
>seq39 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCGCTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGGAATAAACTTGATTAC
ATGGGGTACATAAGCTACAGTGGTACCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGGTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCCCGGGGACCAAGCTGGAA
ATGAAA
>15 abundance=0
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGAAATAAACTTGAATAC
ATGGGGTACATAAGCTACAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCACTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGAATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq43 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGAGATAAACTTGAGTAC
ATGGGGTACATAAGCTACAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATATAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGAACGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq2 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCAACACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGGAATAAACTTGAGTAC
ATGGGGTACATAAGCTACAGTGGTAGTATTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAATCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACATCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq61 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGGAATAAACTTGAGTAC
ATGGGGTACATAAGCTACAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGATACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACATCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
CTAAAA
>seq28 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGGAATAAACTTGAGTAC
ATGGGGTACATAAGCTACAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTGCCGGTACAGTGGAGTCCCTGATCGCTTCGCAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAT
TATTTCTGTCAGCAATATAACATCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq33 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGGAATAAACTTGAGTAC
ATGGGGTACATAAGCTACAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGTAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAAAAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACATCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq7 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGGAATACACTTGAGTAC
ATGGGGTACATAAGCTACAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCTCG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACATCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq26 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAACTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACTAAG
GTCCAGAATGTGGGTACAAATGTAGCCTGGTCTCAACAGAAACCAGGGCAATCTCCTAAA
ACACTGATTTACTCGGCATCCTACCGATACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAGTATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq12 abundance=8
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq17 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCGGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGAAATAAACTTGAATAC
ATGGGGTACATGAGCTACAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCACTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTTCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGCCTGGAATCAACAGAAACCAGGGCAGTCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATTACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq35 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGAAATAAACTTGAATAC
ATGGGGTACATAAGCTACAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCACTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGTTGGAATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq23 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGAGATAAACTTGAGTAC
ATGGGGTACATAAGCTACAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATATAGACTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGAACGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq1 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCGTCACCACTGGTTACTGGAACTGGATCCGGAAATTCCCAGGAGATAAACTTGAGTAC
ATGGGGTACATAAGCTACAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATAAAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGAACGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCGGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGGTCGGGGACCAAGCTGGAA
ATGAAA
>seq37 abundance=1
GGACCTAGCCTCGTAAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTAACACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq54 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGATACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq50 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGGCACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq14 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTAGCAGTTACTACAGTCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq52 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATGAGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGACTC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq45 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTGCATAAGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
ACACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq19 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGAGTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTTCCTGCAGTTGAGTTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGAACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq53 abundance=1
GGACCTAGCCTCGTGAAATCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATCTCTGTCAGCAATATAACAGCTATCCCCCCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>9 abundance=0
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTACCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq51 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAATACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAACAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>23 abundance=0
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAAATCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>16 abundance=0
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAG
ATAAAA
>seq57 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGTACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq56 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGTTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>22 abundance=0
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
CTAAAA
>seq27 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAGGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACACCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq34 abundance=2
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGAATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq47 abundance=2
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTGGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq46 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAATTCCCAGGAAATAAACTTGAATAC
ATGGGGTACATAAGCTACAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCACTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGAATACTAATATAGGTTGGAATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GAATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
CTAAAA
>seq6 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGATACCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTCCCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCTGAG
TATTTCTGTCACCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq21 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCAGCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGAAC
ATGGGGTACATAAGCTTCAGTGGTACCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq13 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAATACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGTCCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAACAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq18 abundance=1
GGACCTAGCCTCGTAAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGATTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TTCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAAATCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq59 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGGTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGCGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAAATCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACATCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq41 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAGGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAGGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTTCTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAG
ATAAAA
>seq44 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCTTCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAG
ATAAAA
>seq48 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTATTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGTACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq42 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCCAGAACCAGTACTACCTGCATTTGATTTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGTTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATACAACACCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq58 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTAAGTAC
ATGGGGTACATAAGCTTCAGTGGTAGCACTTACTACAATCCCTCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCGCATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGCACTAATGTAGGCTGGCATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAATGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
CTAAAA
>6 abundance=0
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAATAC
ATGGGGTACATAAGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
CTAAAA
>seq16 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAGGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGATACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACACCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
CTGAAA
>seq31 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAGGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTTTCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACACCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq38 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAGGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAGGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTTCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACACCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq55 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAATAC
ATGGGGTACATAAGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAGTC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGAATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTATTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq9 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTAACACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTGCTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGAATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq10 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTATGACTACT
GAGGACACAGCCACATATCACTGTACAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGAATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq8 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGAATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAC
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq40 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGATACATAAGCTTCAGTGGTGGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGTCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATACCAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
CTGAAA
>seq24 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAGCTTCAGTGGTGGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCGAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAA
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>8 abundance=0
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAGGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAACTTCAGTGGTGGCACTTACTACAATCCCTCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCTGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq5 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGAATAC
ATGGGGTACATAAGCTTCAGTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATT
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCACTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
CTAAAA
>seq11 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAAGTTCCCAGGGAATAGACTTGTATAC
CTGGGGTACATAAGCTTCACTGGTAGCACTTACTACAATCCATCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCAGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTTCTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAAATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
CTAAAA
>seq20 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAGGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAACTTCAGTGGTGGCACTTACTACAATCCCTCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCAGTTGAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCTGGGACCACG
GTCCAGAATGTGGGTACTAATGTAGGCTGGAATCAACAGAAACCAGGACAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA
>seq4 abundance=1
GGACCTAGCCTCGTGAAACCTTCTCAGACTCTGTCCCTCACCTGTTCTGTCACTGGCGAC
TCCATCACCAGTGGTTACTGGAACTGGATCCGGAGGTTCCCAGGGAATAGACTTGAGTAC
ATGGGGTACATAAACTTCAGTGGTGGCACTTACTACAATCCCTCTCTCAAAAGTCGAATC
TCCATCACTCGAGACACATCCAAGAACCAGTACTACCTGCATTTAAATTCTGTGACTACT
GAGGACACAGCCACATATTACTGTGCAAGGGACTTCGATGTCTGGGGCGCTGGGACCACG
GTCCAGAATGTGGATACTAATGTAGGCTGGTATCAACAGAAACCAGGGCAATCTCCTAAA
GCACTGATTTACTCGGCATCCTACCGGTACAGTGGAGTCCCTGATCGCTTCACAGGCAGT
GGATCTGGGACAGATTTCACTCTCACCATCAGCAACGTGCAGTCTGAAGACTTGGCAGAG
TATTTCTGTCAGCAATATAACAGCTATCCTCTCACGTTCGGCTCGGGGACCAAGCTGGAA
ATAAAA

